Measurement of the W-boson mass and width with the ATLAS detector using proton-proton collisions at $\sqrt{s}$ = 7 TeV

Proton-proton data recorded by the ATLAS detector in 2011, at a centre-of-mass energy of 7 TeV, have been used for an improved determination of the W-boson mass and a first measurement of the W-boson width at the LHC. Recent fits to the proton parton distribution functions are incorporated in the measurement procedure and an improved statistical method is used to increase the measurement precision. The measurement of the W-boson mass yields a value of $m_W = 80366.5 \pm 9.8 (stat.) \pm 12.5 (syst.)$ MeV = $80366.5 \pm 15.9$ MeV, and the width is measured as $\Gamma_W = 2202 \pm 32 (stat.) \pm 34 (syst.)$ MeV = $2202 \pm 47$ MeV. The first uncertainty components are statistical and the second correspond to the experimental and physics-modelling systematic uncertainties. Both results are consistent with the expectation from fits to electroweak precision data. The present measurement of $m_W$ is compatible with and supersedes the previous measurement performed using the same data.

==> flattened/fig_01a.txt <==
Simulated kinematic distributions of (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> in W<sup>&plusmn;</sup>&rarr;&mu;<sup>&plusmn;</sup>&nu; events, for W-boson mass and width values of m<sub>W</sub> = 80399&nbsp;MeV and &Gamma;<sub>W</sub> = 2085&nbsp;MeV. The ratio panels represent the relative effect of varying these parameters by &plusmn;60&nbsp;MeV and &plusmn;200&nbsp;MeV, respectively.

==> flattened/fig_01b.txt <==
Simulated kinematic distributions of (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> in W<sup>&plusmn;</sup>&rarr;&mu;<sup>&plusmn;</sup>&nu; events, for W-boson mass and width values of m<sub>W</sub> = 80399&nbsp;MeV and &Gamma;<sub>W</sub> = 2085&nbsp;MeV. The ratio panels represent the relative effect of varying these parameters by &plusmn;60&nbsp;MeV and &plusmn;200&nbsp;MeV, respectively.

==> flattened/fig_02a.txt <==
Overview of the m<sub>W</sub> fit results in all categories for the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distributions, with the CT10nnlo PDF set, where q denotes the charge of the decay lepton. The results of the PLH fit are compared with the &chi;<sup>2</sup> fit, where systematic uncertainties are propagated using the offset method&nbsp;. The points labelled as &apos;Combination&apos; correspond to the result of a joint PLH fit to all categories and to a combination of individual &chi;<sup>2</sup> fits.

==> flattened/fig_02b.txt <==
Overview of the m<sub>W</sub> fit results in all categories for the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distributions, with the CT10nnlo PDF set, where q denotes the charge of the decay lepton. The results of the PLH fit are compared with the &chi;<sup>2</sup> fit, where systematic uncertainties are propagated using the offset method&nbsp;. The points labelled as &apos;Combination&apos; correspond to the result of a joint PLH fit to all categories and to a combination of individual &chi;<sup>2</sup> fits.

==> flattened/fig_03a.txt <==
(a) Distribution of the difference &Delta;m<sub>W</sub> between the nominal m<sub>W</sub> PLH fit result and results obtained for pseudo-experiments using random variations of the sources of systematic uncertainty. The p<sub>T</sub><sup>&#8467;</sup> distribution is used. (b) Distribution of pull significances for the NPs in the combined PLH fit to the p<sub>T</sub><sup>&#8467;</sup> distribution.

==> flattened/fig_03b.txt <==
(a) Distribution of the difference &Delta;m<sub>W</sub> between the nominal m<sub>W</sub> PLH fit result and results obtained for pseudo-experiments using random variations of the sources of systematic uncertainty. The p<sub>T</sub><sup>&#8467;</sup> distribution is used. (b) Distribution of pull significances for the NPs in the combined PLH fit to the p<sub>T</sub><sup>&#8467;</sup> distribution.

==> flattened/fig_04a.txt <==
Relative effect, with respect to CT10nnlo, of the indicated PDF extrapolations on the detector-level, &eta;-inclusive p<sub>T</sub><sup>&#8467;</sup> distributions in (a,c) W<sup>+</sup> events and (b,d) W<sup>-</sup> events. The thick lines show the central PDF set, and the envelopes show the associated 68&percnt; CL uncertainty.

==> flattened/fig_04b.txt <==
Relative effect, with respect to CT10nnlo, of the indicated PDF extrapolations on the detector-level, &eta;-inclusive p<sub>T</sub><sup>&#8467;</sup> distributions in (a,c) W<sup>+</sup> events and (b,d) W<sup>-</sup> events. The thick lines show the central PDF set, and the envelopes show the associated 68&percnt; CL uncertainty.

==> flattened/fig_04c.txt <==
Relative effect, with respect to CT10nnlo, of the indicated PDF extrapolations on the detector-level, &eta;-inclusive p<sub>T</sub><sup>&#8467;</sup> distributions in (a,c) W<sup>+</sup> events and (b,d) W<sup>-</sup> events. The thick lines show the central PDF set, and the envelopes show the associated 68&percnt; CL uncertainty.

==> flattened/fig_04d.txt <==
Relative effect, with respect to CT10nnlo, of the indicated PDF extrapolations on the detector-level, &eta;-inclusive p<sub>T</sub><sup>&#8467;</sup> distributions in (a,c) W<sup>+</sup> events and (b,d) W<sup>-</sup> events. The thick lines show the central PDF set, and the envelopes show the associated 68&percnt; CL uncertainty.

==> flattened/fig_05a.txt <==
Variation of the fitted value of m<sub>W</sub> with the PDF set used in the fit, for the (a)&nbsp;p<sub>T</sub><sup>&#8467;</sup> and (b)&nbsp;m<sub>T</sub> distributions and different scalings of the pre-fit PDF uncertainties. The reference value is defined by the CT18 PDF set.

==> flattened/fig_05b.txt <==
Variation of the fitted value of m<sub>W</sub> with the PDF set used in the fit, for the (a)&nbsp;p<sub>T</sub><sup>&#8467;</sup> and (b)&nbsp;m<sub>T</sub> distributions and different scalings of the pre-fit PDF uncertainties. The reference value is defined by the CT18 PDF set.

==> flattened/fig_06a.txt <==
Overview of the m<sub>W</sub> PLH fit results in all categories for the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distributions, with the CT18 PDF set. The points labelled as &apos;Combination&apos; correspond to the result of a joint PLH fit to all categories.

==> flattened/fig_06b.txt <==
Overview of the m<sub>W</sub> PLH fit results in all categories for the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distributions, with the CT18 PDF set. The points labelled as &apos;Combination&apos; correspond to the result of a joint PLH fit to all categories.

==> flattened/fig_07a.txt <==
Post-fit distributions of p<sub>T</sub><sup>&#8467;</sup> with data and MC for (a) W<sup>+</sup>arrow e<sup>+</sup>&nu;<sub>e</sub>, (b) W<sup>-</sup>arrow e<sup>-</sup>overline&nu;<sub>e</sub>, (c) W<sup>+</sup>arrow &mu;<sup>+</sup>&nu;<sub>&mu;</sub> and (d) W<sup>-</sup>arrow &mu;<sup>-</sup>overline&nu;<sub>&mu;</sub>, inclusive over all &eta; regions, and using the CT18 PDF set. In the bottom panels, the darker points represent the post-fit ratio of data to MC, while the lighter points indicate the ratio before the fit. The hatched band represents the total uncertainty of the data.

==> flattened/fig_07b.txt <==
Post-fit distributions of p<sub>T</sub><sup>&#8467;</sup> with data and MC for (a) W<sup>+</sup>arrow e<sup>+</sup>&nu;<sub>e</sub>, (b) W<sup>-</sup>arrow e<sup>-</sup>overline&nu;<sub>e</sub>, (c) W<sup>+</sup>arrow &mu;<sup>+</sup>&nu;<sub>&mu;</sub> and (d) W<sup>-</sup>arrow &mu;<sup>-</sup>overline&nu;<sub>&mu;</sub>, inclusive over all &eta; regions, and using the CT18 PDF set. In the bottom panels, the darker points represent the post-fit ratio of data to MC, while the lighter points indicate the ratio before the fit. The hatched band represents the total uncertainty of the data.

==> flattened/fig_07c.txt <==
Post-fit distributions of p<sub>T</sub><sup>&#8467;</sup> with data and MC for (a) W<sup>+</sup>arrow e<sup>+</sup>&nu;<sub>e</sub>, (b) W<sup>-</sup>arrow e<sup>-</sup>overline&nu;<sub>e</sub>, (c) W<sup>+</sup>arrow &mu;<sup>+</sup>&nu;<sub>&mu;</sub> and (d) W<sup>-</sup>arrow &mu;<sup>-</sup>overline&nu;<sub>&mu;</sub>, inclusive over all &eta; regions, and using the CT18 PDF set. In the bottom panels, the darker points represent the post-fit ratio of data to MC, while the lighter points indicate the ratio before the fit. The hatched band represents the total uncertainty of the data.

==> flattened/fig_07d.txt <==
Post-fit distributions of p<sub>T</sub><sup>&#8467;</sup> with data and MC for (a) W<sup>+</sup>arrow e<sup>+</sup>&nu;<sub>e</sub>, (b) W<sup>-</sup>arrow e<sup>-</sup>overline&nu;<sub>e</sub>, (c) W<sup>+</sup>arrow &mu;<sup>+</sup>&nu;<sub>&mu;</sub> and (d) W<sup>-</sup>arrow &mu;<sup>-</sup>overline&nu;<sub>&mu;</sub>, inclusive over all &eta; regions, and using the CT18 PDF set. In the bottom panels, the darker points represent the post-fit ratio of data to MC, while the lighter points indicate the ratio before the fit. The hatched band represents the total uncertainty of the data.

==> flattened/fig_08a.txt <==
Difference &Delta;m<sub>W</sub> between the W-boson mass measured using the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distribution fit ranges indicated in the figure and the nominal fit range. The nominal ranges are 30&lt;p<sub>T</sub><sup>&#8467;</sup> &lt;50&nbsp;GeV and 60&lt;m<sub>T</sub> &lt;100&nbsp;GeV, respectively. The outer dashed lines indicate the total measurement uncertainty for the nominal range. Results are shown for the combined fit over all categories, and for the CT18 PDF set.

==> flattened/fig_08b.txt <==
Difference &Delta;m<sub>W</sub> between the W-boson mass measured using the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distribution fit ranges indicated in the figure and the nominal fit range. The nominal ranges are 30&lt;p<sub>T</sub><sup>&#8467;</sup> &lt;50&nbsp;GeV and 60&lt;m<sub>T</sub> &lt;100&nbsp;GeV, respectively. The outer dashed lines indicate the total measurement uncertainty for the nominal range. Results are shown for the combined fit over all categories, and for the CT18 PDF set.

==> flattened/fig_09a.txt <==
The ten nuisance parameters inducing the largest shifts on the fitted value of m<sub>W</sub> in the combined PLH fits, using the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distributions and the CT18 PDF set. For a given NP &theta;, the shift is defined as the product of its post-fit value hat &theta; and its pre-fit impact on m<sub>W</sub>. The points, which are plotted according to the bottom horizontal scale, show hat &theta; for each of the nuisance parameters. The error bars show the corresponding post-fit uncertainties, &sigma;<sub>hat&theta;</sub>. The nuisance parameters are ranked according to the shift induced on m<sub>W</sub>, the NPs with the largest shifts at the top.

==> flattened/fig_09b.txt <==
The ten nuisance parameters inducing the largest shifts on the fitted value of m<sub>W</sub> in the combined PLH fits, using the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distributions and the CT18 PDF set. For a given NP &theta;, the shift is defined as the product of its post-fit value hat &theta; and its pre-fit impact on m<sub>W</sub>. The points, which are plotted according to the bottom horizontal scale, show hat &theta; for each of the nuisance parameters. The error bars show the corresponding post-fit uncertainties, &sigma;<sub>hat&theta;</sub>. The nuisance parameters are ranked according to the shift induced on m<sub>W</sub>, the NPs with the largest shifts at the top.

==> flattened/fig_10a.txt <==
(a) Present measured value of m<sub>W</sub>, compared to SM prediction from the global electroweak fit&nbsp;, and to the measurements of LEP&nbsp;, Tevatron&nbsp; and the LHC&nbsp;. (b) The 68&percnt; and 95&percnt; confidence level contours of the m<sub>W</sub> and m<sub>t</sub> indirect determinations from the global electroweak fit&nbsp;, compared to the 68&percnt; and 95&percnt; confidence-level contours of the present ATLAS measurement of m<sub>W</sub>, the ATLAS measurement of m<sub>H</sub>&nbsp; and the LHC measurement of m<sub>t</sub>&nbsp;.

==> flattened/fig_10b.txt <==
(a) Present measured value of m<sub>W</sub>, compared to SM prediction from the global electroweak fit&nbsp;, and to the measurements of LEP&nbsp;, Tevatron&nbsp; and the LHC&nbsp;. (b) The 68&percnt; and 95&percnt; confidence level contours of the m<sub>W</sub> and m<sub>t</sub> indirect determinations from the global electroweak fit&nbsp;, compared to the 68&percnt; and 95&percnt; confidence-level contours of the present ATLAS measurement of m<sub>W</sub>, the ATLAS measurement of m<sub>H</sub>&nbsp; and the LHC measurement of m<sub>t</sub>&nbsp;.

==> flattened/fig_11a.txt <==
Overview of the &Gamma;<sub>W</sub> PLH fit results in all categories for the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distributions, with the CT18 PDF set. The points labelled as &apos;Combination&apos; correspond to the result of a joint PLH fit to all categories.

==> flattened/fig_11b.txt <==
Overview of the &Gamma;<sub>W</sub> PLH fit results in all categories for the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distributions, with the CT18 PDF set. The points labelled as &apos;Combination&apos; correspond to the result of a joint PLH fit to all categories.

==> flattened/fig_12a.txt <==
Difference &Delta;&Gamma;<sub>W</sub> between the W-boson width measured using the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distribution fit ranges indicated in the figure and the nominal fit range. The nominal ranges are 30&lt;p<sub>T</sub><sup>&#8467;</sup> &lt;50&nbsp;GeV and 60&lt;m<sub>T</sub> &lt;100&nbsp;GeV, respectively. The outer dashed lines indicate the total measurement uncertainty for the nominal range. Results are shown for the combined fit over all categories, and for the CT18 PDF set.

==> flattened/fig_12b.txt <==
Difference &Delta;&Gamma;<sub>W</sub> between the W-boson width measured using the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distribution fit ranges indicated in the figure and the nominal fit range. The nominal ranges are 30&lt;p<sub>T</sub><sup>&#8467;</sup> &lt;50&nbsp;GeV and 60&lt;m<sub>T</sub> &lt;100&nbsp;GeV, respectively. The outer dashed lines indicate the total measurement uncertainty for the nominal range. Results are shown for the combined fit over all categories, and for the CT18 PDF set.

==> flattened/fig_13a.txt <==
The ten nuisance parameters inducing the largest shifts on the fitted value of &Gamma;<sub>W</sub> in the combined PLH fits, using the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distributions and the CT18 PDF set. For a given NP &theta;, the shift is defined as the product of its post-fit value hat &theta; and its pre-fit impact on &Gamma;<sub>W</sub>. The points, which are plotted according to the bottom horizontal scale, show hat &theta; for each of the nuisance parameters. The error bars show the corresponding post-fit uncertainties, &sigma;<sub>hat&theta;</sub>. The nuisance parameters are ranked according to the shift induced on &Gamma;<sub>W</sub>, the NPs with the largest shifts at the top.

==> flattened/fig_13b.txt <==
The ten nuisance parameters inducing the largest shifts on the fitted value of &Gamma;<sub>W</sub> in the combined PLH fits, using the (a) p<sub>T</sub><sup>&#8467;</sup> and (b) m<sub>T</sub> distributions and the CT18 PDF set. For a given NP &theta;, the shift is defined as the product of its post-fit value hat &theta; and its pre-fit impact on &Gamma;<sub>W</sub>. The points, which are plotted according to the bottom horizontal scale, show hat &theta; for each of the nuisance parameters. The error bars show the corresponding post-fit uncertainties, &sigma;<sub>hat&theta;</sub>. The nuisance parameters are ranked according to the shift induced on &Gamma;<sub>W</sub>, the NPs with the largest shifts at the top.

==> flattened/fig_14a.txt <==
Post-fit distributions of m<sub>T</sub> with data and MC for (a) W<sup>+</sup>arrow e<sup>+</sup>&nu;<sub>e</sub>, (b) W<sup>-</sup>arrow e<sup>-</sup>overline&nu;<sub>e</sub>, (c) W<sup>+</sup>arrow &mu;<sup>+</sup>&nu;<sub>&mu;</sub> and (d) W<sup>-</sup>arrow &mu;<sup>-</sup>overline&nu;<sub>&mu;</sub>, inclusive over all &eta; regions, and using the CT18 PDF set. In the bottom panels, the darker points represent the post-fit ratio of data to MC, while the lighter points indicate the ratio before the fit. The hatched band represents the total uncertainty of the data.

==> flattened/fig_14b.txt <==
Post-fit distributions of m<sub>T</sub> with data and MC for (a) W<sup>+</sup>arrow e<sup>+</sup>&nu;<sub>e</sub>, (b) W<sup>-</sup>arrow e<sup>-</sup>overline&nu;<sub>e</sub>, (c) W<sup>+</sup>arrow &mu;<sup>+</sup>&nu;<sub>&mu;</sub> and (d) W<sup>-</sup>arrow &mu;<sup>-</sup>overline&nu;<sub>&mu;</sub>, inclusive over all &eta; regions, and using the CT18 PDF set. In the bottom panels, the darker points represent the post-fit ratio of data to MC, while the lighter points indicate the ratio before the fit. The hatched band represents the total uncertainty of the data.

==> flattened/fig_14c.txt <==
Post-fit distributions of m<sub>T</sub> with data and MC for (a) W<sup>+</sup>arrow e<sup>+</sup>&nu;<sub>e</sub>, (b) W<sup>-</sup>arrow e<sup>-</sup>overline&nu;<sub>e</sub>, (c) W<sup>+</sup>arrow &mu;<sup>+</sup>&nu;<sub>&mu;</sub> and (d) W<sup>-</sup>arrow &mu;<sup>-</sup>overline&nu;<sub>&mu;</sub>, inclusive over all &eta; regions, and using the CT18 PDF set. In the bottom panels, the darker points represent the post-fit ratio of data to MC, while the lighter points indicate the ratio before the fit. The hatched band represents the total uncertainty of the data.

==> flattened/fig_14d.txt <==
Post-fit distributions of m<sub>T</sub> with data and MC for (a) W<sup>+</sup>arrow e<sup>+</sup>&nu;<sub>e</sub>, (b) W<sup>-</sup>arrow e<sup>-</sup>overline&nu;<sub>e</sub>, (c) W<sup>+</sup>arrow &mu;<sup>+</sup>&nu;<sub>&mu;</sub> and (d) W<sup>-</sup>arrow &mu;<sup>-</sup>overline&nu;<sub>&mu;</sub>, inclusive over all &eta; regions, and using the CT18 PDF set. In the bottom panels, the darker points represent the post-fit ratio of data to MC, while the lighter points indicate the ratio before the fit. The hatched band represents the total uncertainty of the data.

==> flattened/fig_15a.txt <==
(a) Present measurement of &Gamma;<sub>W</sub>, compared to the SM prediction from the global electroweak fit&nbsp;, and to the measurements of LEP&nbsp; and Tevatron&nbsp;. (b) 68&percnt; and 95&percnt; CL uncertainty contours for the simultaneous determination of m<sub>W</sub> and &Gamma;<sub>W</sub> using the CT18 PDF set and combining results from the p<sub>T</sub><sup>&#8467;</sup> and m<sub>T</sub> distributions. The triangular marker represents the best fit, while the star corresponds to the SM prediction of Ref.&nbsp;.

==> flattened/fig_15b.txt <==
(a) Present measurement of &Gamma;<sub>W</sub>, compared to the SM prediction from the global electroweak fit&nbsp;, and to the measurements of LEP&nbsp; and Tevatron&nbsp;. (b) 68&percnt; and 95&percnt; CL uncertainty contours for the simultaneous determination of m<sub>W</sub> and &Gamma;<sub>W</sub> using the CT18 PDF set and combining results from the p<sub>T</sub><sup>&#8467;</sup> and m<sub>T</sub> distributions. The triangular marker represents the best fit, while the star corresponds to the SM prediction of Ref.&nbsp;.

==> flattened/tab_01.txt <==
 Summary of the 28 categories and kinematic distributions used in the m<sub>W</sub> measurement for the electron and muon decay channels.

==> flattened/tab_02.txt <==
Best-fit value of m<sub>W</sub>, total and PDF uncertainties, in&nbsp;MeV, and goodness-of-fit for the p<sub>T</sub><sup>&#8467;</sup> and m<sub>T</sub> distributions and the PDF sets described in the text. Each fit uses 14 event categories with 40 bins, for 558 degrees of freedom. 

==> flattened/tab_03.txt <==
Uncertainty correlation between the p<sub>T</sub><sup>&#8467;</sup> and m<sub>T</sub> fits, combination weights and combination results for m<sub>W</sub> and the indicated PDF sets.

==> flattened/tab_04.txt <==
Uncertainty components for the p<sub>T</sub><sup>&#8467;</sup>, m<sub>T</sub> and combined m<sub>W</sub> measurements using the CT18 PDF set. The first columns give the total, statistical and overall systematic uncertainty in the measurements. The following columns show the contributions of modelling and experimental systematic uncertainties, grouped into categories.

==> flattened/tab_05.txt <==
Best-fit value of &Gamma;<sub>W</sub>, total and PDF uncertainties, in&nbsp;MeV, and goodness-of-fit for the p<sub>T</sub><sup>&#8467;</sup> and m<sub>T</sub> distributions and the PDF sets described in the text. Each fit uses 14 event categories with 40 bins, for 558 degrees of freedom. 

==> flattened/tab_06.txt <==
Uncertainty components for the p<sub>T</sub><sup>&#8467;</sup>, m<sub>T</sub> and combined &Gamma;<sub>W</sub> measurements using the CT18 PDF set. The first columns give the total, statistical and overall systematic uncertainty in the measurements. The following columns show the contributions of modelling and experimental systematic uncertainties, grouped into categories.

==> flattened/tab_07.txt <==
Uncertainty correlation between the p<sub>T</sub><sup>&#8467;</sup> and m<sub>T</sub> fits, combination weights and combination results for &Gamma;<sub>W</sub> and the indicated PDF sets.
